Largest $2$-regular Subgraphs in complete $S$-partite Graphs

In this paper, we focus on the class of complete $S$-partite graphs, for $S$ an undirected graph possibly with self-loops, and address the problem of finding largest $2$-regular subgraphs of these graphs, which can be formulated as an integer linear program. Roughly speaking, a complete $S$-partite graph is obtained by replacing every single node of $S$ with a number of nodes, preserving the edge/non-edge relations of $S$. Our motivation in finding largest $2$-regular subgraphs is rooted in the structural systems theory, particularly in the problem of finding largest subnetworks that can sustain controllability or asymptotic stability of the corresponding subsystems. A main contribution of the paper is to show that the integer linear problem can be solved efficiently in $O(|V(S)|^3)$, independent of the order/size of the $S$-partite graph itself. Furthermore, we demonstrate through simulations that with high probability, a random $S$-partite graph contains a largest $2$-regular subgraph of the same order as its complete counterpart does.

==> fig5.csv <==
x_log,y_log,x_nhalf,y_nhalf,x_nfour,y_nfour,x_4log,y_4log,x_6log,y_6log,x_const,y_const
0,0.07884,12.0,2e-05,25.0,1e-05,31.0,1e-05,36.0,1e-05,40.0,0.00027
3,0.0258,13.0,5e-05,26.0,3e-05,33.0,8e-05,37.0,1e-05,41.0,0.00397
4,0.04643,14.0,0.00011,27.0,3e-05,34.0,0.00033,38.0,0.00015,42.0,0.99576
5,0.02846,15.0,0.00014,28.0,0.00014,35.0,0.00134,39.0,0.00137,,
6,0.04049,16.0,0.00027,29.0,0.00063,36.0,0.00449,40.0,0.01712,,
7,0.04317,17.0,0.00055,30.0,0.0019,37.0,0.01339,41.0,0.09375,,
8,0.053,18.0,0.00107,31.0,0.00554,38.0,0.04033,42.0,0.88759,,
9,0.05138,19.0,0.00132,32.0,0.0117,39.0,0.09391,,,,
10,0.05857,20.0,0.00247,33.0,0.02447,40.0,0.20402,,,,
11,0.05859,21.0,0.0045,34.0,0.04478,41.0,0.28585,,,,
12,0.06189,22.0,0.00789,35.0,0.0759,42.0,0.35625,,,,
13,0.06055,23.0,0.01205,36.0,0.1147,,,,,,
14,0.06133,24.0,0.01865,37.0,0.15037,,,,,,
15,0.0562,25.0,0.02777,38.0,0.17116,,,,,,
16,0.05238,26.0,0.0413,39.0,0.1664,,,,,,
17,0.04747,27.0,0.05779,40.0,0.13008,,,,,,
18,0.04187,28.0,0.07327,41.0,0.0735,,,,,,
19,0.0344,29.0,0.09051,42.0,0.02866,,,,,,
20,0.02927,30.0,0.10486,,,,,,,,
21,0.02173,31.0,0.11178,,,,,,,,
22,0.01624,32.0,0.11,,,,,,,,
23,0.01202,33.0,0.09926,,,,,,,,
24,0.0076,34.0,0.08302,,,,,,,,
25,0.00535,35.0,0.06329,,,,,,,,
26,0.00324,36.0,0.04184,,,,,,,,
27,0.00185,37.0,0.02539,,,,,,,,
28,0.00095,38.0,0.01342,,,,,,,,
29,0.00054,39.0,0.00514,,,,,,,,
30,0.00024,40.0,0.00172,,,,,,,,
31,9e-05,41.0,0.00049,,,,,,,,
32,3e-05,42.0,6e-05,,,,,,,,
33,2e-05,,,,,,,,,,
35,1e-05,,,,,,,,,,


==> fig6.csv <==
t,y_green,y_red,y_purple,y_brown
197,2e-05,0.0,0.0,0.0
198,6e-05,0.0,0.0,0.0
199,0.00013,0.0,0.0,0.0
200,0.00047,0.0,0.0,0.0
201,0.00181,0.0,0.0,0.0
202,0.00434,0.0,0.0,1e-05
203,0.01195,0.0,0.0,4e-05
204,0.02669,0.0,0.0,0.00021
205,0.05757,0.00011,0.0,0.00148
206,0.10883,0.00065,0.0,0.00669
207,0.17706,0.00533,0.0,0.02795
208,0.23271,0.03666,0.0,0.10193
209,0.22977,0.15444,0.0,0.26702
210,0.14859,0.80281,1.0,0.59467


==> fig7.csv <==
n,y_green,y_red,y_brown,lab_green,lab_red,lab_brown
280,0.1484,0.8039,0.5916,14.84\%,80.39\%,59.16\%
560,0.0894,0.7845,0.9283,8.94\%,78.45\%,92.83\%
840,0.0581,0.7814,0.9892,5.81\%,78.14\%,98.92\%
1120,0.0399,0.764,0.9981,3.99\%,76.40\%,99.81\%
1400,0.0347,0.7763,0.9992,3.47\%,77.63\%,99.92\%

